Convex variational methods for multiclass data segmentation on graphs

Graph-based variational methods have recently shown to be highly competitive for various classification problems of high-dimensional data, but are inherently difficult to handle from an optimization perspective. This paper proposes a convex relaxation for a certain set of graph-based multiclass data segmentation problems, featuring region homogeneity terms, supervised information and/or certain constraints or penalty terms acting on the class sizes. Particular applications include semi-supervised classification of high-dimensional data and unsupervised segmentation of unstructured 3D point clouds. Theoretical analysis indicates that the convex relaxation closely approximates the original NP-hard problems, and these observations are also confirmed experimentally. An efficient duality based algorithm is developed that handles all constraints on the labeling function implicitly. Experiments on semi-supervised classification indicate consistently higher accuracies than related local minimization approaches, and considerably so when the training data are not uniformly distributed among the data set. The accuracies are also highly competitive against a wide range of other established methods on three benchmark datasets. Experiments on 3D point clouds acquired by a LaDAR in outdoor scenes, demonstrate that the scenes can accurately be segmented into object classes such as vegetation, the ground plane and human-made structures.

==> Final Version/nye_referanser.txt <==
%[1] A. Elmoataz , O.Lezoray, S. Bougleux , Nonlocal Discrete Regularization on Weighted Graphs: a framework for Image and Manifold Processing, IEEE Transactions On Image Processing, 17 (7), pp: 1047-1060, 2008

%[2] A. Elmoataz, M. Touttain, D.Tenbrinck, On the p-laplacian and infinity-laplacian on graphs with application in Image and datat processing, SIAM J.Imaging Sciences, vol. 8, n°4, pp 2412-2451, 2015.

%[3] Li (Luke) Tian, Colin B. Macdonald, and Steven J. Ruuth. Segmentation on surfaces with the Closest Point Method. In Proc. ICIP09, 16th IEEE International Conference on Image Processing, pages 3009-3012, Cairo, Egypt, 2009

%[4] F. Lozes, A. Elmoataz, O. Lezoray, Partial Difference Operators on Weighted Graphs for Image Processing on Surfaces and Point Clouds, IEEE Transactions on Image Processing, vol. 23, pp. 3896-3909, 2014

%[5] Colin B. Macdonald, Barry Merriman, and Steven J. Ruuth. Simple computation of reaction-diffusion processes on point clouds. Proc. Natl. Acad. Sci., 110(23), 2013

%R. Lai, J. Liang, and H.K. Zhao,  "A local mesh method for solving pdes on point clouds.,"Inverse Probl. Imag. vol. 7, no. 3, pp. 737-755, 2013

%[1] J.-F. Aujol, G. Gilboa, N. Papadakis: "Non local total variation spectral framework", Proc. Scale Space and Variational Methods in Computer Vision (SSVM), 2015.

%%[2] A.  Elmoataz,  O.  Lezoray,  and  S.  Bougleux: "Nonlocal discrete regularization on weighted graphs: A framework for image and manifold processing", IEEE Transactions on Image Processing, 17(7):1047-1060, 2008.

[3] N. G. Trillos, D. Slepcev, J. von Brecht, T. Laurent and X. Bresson: "Consistency of cheeger and ratio graph cuts", arXiv:1411.6590, 2014
%[4] X. Desquesnes,  A. Elmoataz,  O. Lezoray: "Eikonal equation adaptation on weighted graphs: fast geometric diffusion process for local and non-local image and data processing." Journal of Mathematical Imaging and Vision 46(2): 238-257, 2013
%[5] M. Toutain, A. Elmoataz and O. Lézoray: "Geometric PDEs on Weighted Graphs for Semi-supervised Classification," 13th International Conference on Machine Learning and Applications (ICMLA), pp. 231-236. 2014
[6] A. Elmoataz, O.Lezoray, S. Bougleux: "Nonlocal Discrete Regularization on Weighted Graphs: a framework for Image and Manifold Processing", IEEE Transactions On Image Processing 17(7): 1047-1060, 2008
%[7] N. G. Trillos, D. Slepcev: "Continuum limit of total variation on point couds", Arch. Ration. Mech. Anal. 220(1):193-241, 2016
%[8] A. Sawatzky, D. Tenbrinck, X. Jiang, M. Burger: "A variational framework for region-based segmentation incorporating physical noise models", Journal of Mathematical Imaging and Vision 47(3): 179-209 2013
[9] M. Hidane, O. Lézoray, A. Elmoataz: "Nonlinear Multilayered Representation of Graph-Signals", Journal of Mathematical Imaging and Vision 45(2): 114-137, 2013.
[10] F. Lozes, A. Elmoataz, O. Lézoray: "Partial difference operators on weighted graphs for image processing on surfaces and point clouds", IEEE Transactions on Image Processing 23(9): 3896-3909, 2014



==> nye_referanser.txt <==
%[1] A. Elmoataz , O.Lezoray, S. Bougleux , Nonlocal Discrete Regularization on Weighted Graphs: a framework for Image and Manifold Processing, IEEE Transactions On Image Processing, 17 (7), pp: 1047-1060, 2008

%[2] A. Elmoataz, M. Touttain, D.Tenbrinck, On the p-laplacian and infinity-laplacian on graphs with application in Image and datat processing, SIAM J.Imaging Sciences, vol. 8, n°4, pp 2412-2451, 2015.

%[3] Li (Luke) Tian, Colin B. Macdonald, and Steven J. Ruuth. Segmentation on surfaces with the Closest Point Method. In Proc. ICIP09, 16th IEEE International Conference on Image Processing, pages 3009-3012, Cairo, Egypt, 2009

%[4] F. Lozes, A. Elmoataz, O. Lezoray, Partial Difference Operators on Weighted Graphs for Image Processing on Surfaces and Point Clouds, IEEE Transactions on Image Processing, vol. 23, pp. 3896-3909, 2014

%[5] Colin B. Macdonald, Barry Merriman, and Steven J. Ruuth. Simple computation of reaction-diffusion processes on point clouds. Proc. Natl. Acad. Sci., 110(23), 2013

%R. Lai, J. Liang, and H.K. Zhao,  "A local mesh method for solving pdes on point clouds.,"Inverse Probl. Imag. vol. 7, no. 3, pp. 737-755, 2013

%[1] J.-F. Aujol, G. Gilboa, N. Papadakis: "Non local total variation spectral framework", Proc. Scale Space and Variational Methods in Computer Vision (SSVM), 2015.

%%[2] A.  Elmoataz,  O.  Lezoray,  and  S.  Bougleux: "Nonlocal discrete regularization on weighted graphs: A framework for image and manifold processing", IEEE Transactions on Image Processing, 17(7):1047-1060, 2008.

[3] N. G. Trillos, D. Slepcev, J. von Brecht, T. Laurent and X. Bresson: "Consistency of cheeger and ratio graph cuts", arXiv:1411.6590, 2014
%[4] X. Desquesnes,  A. Elmoataz,  O. Lezoray: "Eikonal equation adaptation on weighted graphs: fast geometric diffusion process for local and non-local image and data processing." Journal of Mathematical Imaging and Vision 46(2): 238-257, 2013
%[5] M. Toutain, A. Elmoataz and O. Lézoray: "Geometric PDEs on Weighted Graphs for Semi-supervised Classification," 13th International Conference on Machine Learning and Applications (ICMLA), pp. 231-236. 2014
[6] A. Elmoataz, O.Lezoray, S. Bougleux: "Nonlocal Discrete Regularization on Weighted Graphs: a framework for Image and Manifold Processing", IEEE Transactions On Image Processing 17(7): 1047-1060, 2008
%[7] N. G. Trillos, D. Slepcev: "Continuum limit of total variation on point couds", Arch. Ration. Mech. Anal. 220(1):193-241, 2016
%[8] A. Sawatzky, D. Tenbrinck, X. Jiang, M. Burger: "A variational framework for region-based segmentation incorporating physical noise models", Journal of Mathematical Imaging and Vision 47(3): 179-209 2013
[9] M. Hidane, O. Lézoray, A. Elmoataz: "Nonlinear Multilayered Representation of Graph-Signals", Journal of Mathematical Imaging and Vision 45(2): 114-137, 2013.
[10] F. Lozes, A. Elmoataz, O. Lézoray: "Partial difference operators on weighted graphs for image processing on surfaces and point clouds", IEEE Transactions on Image Processing 23(9): 3896-3909, 2014


